On the Hardness of Gray Code Problems for Combinatorial Objects

Can a list of binary strings be ordered so that consecutive strings differ in a single bit? Can a list of permutations be ordered so that consecutive permutations differ by a swap? Can a list of non-crossing set partitions be ordered so that consecutive partitions differ by refinement? These are examples of Gray coding problems: Can a list of combinatorial objects (of a particular type and size) be ordered so that consecutive objects differ by a flip (of a particular type)? For example, 000, 001, 010, 100 is a no instance of the first question, while 1234, 1324, 1243 is a yes instance of the second question due to the order 1243, 1234, 1324. We prove that a variety of Gray coding problems are NP-complete using a new tool we call a Gray code reduction.

==> chat.txt <==
You11:14 AM
___6__
_3_6__
132654

You11:16 AM
avoids 231
equivalent:
231, 213, 312, 132

You11:17 AM
123, 321

You11:18 AM
110100
110001000
220002000

You11:22 AM
133254452
1332541452
avoid 121

You11:23 AM
http://tmuetze.de/papers/sw2.pdf
http://tmuetze.de/papers/star.pdf

You11:36 AM
Gray_{objects}{operations}(subset)
for objects = Bn and operations = flips
BitFlips(subset)
You11:38 AM
BinaryFlips(subset)
PermSwaps(subset)
You11:39 AM
Section on Binary Strings
Binary_{operations}(subset) =
Gray_{binarystrings,operations}(subset)
Subsection on Substring Complements
You11:40 AM
BinarySubstring(subset) =
Binary_{substringcomplement}(subset)
Namrata11:46 AM
substringrotation_k
You11:46 AM
PermRotate
PermRotate_{+3}
You11:54 AM
rotations
123
231
ternary gray code
___0____
neighbors are
___1_____
___2____
You11:55 AM
ternary gray code
__1__
neighbors
__2__
__0__
substring
{456,645,564}
564
neighbors
645
You12:04 PM
0 1234
1 1423
2 nowhere to put 4
You12:07 PM
....8567....
...5678....
this denotes one bit
models one bit
0 position for this bit
....5678....
1 position for this bit
...8567....
You12:08 PM
ensures jumps of length at least 4
You12:19 PM
....85679,,,,,
.....95678....
You12:27 PM
p = 12345678
sigma p = 23456781
tau p = 21345678
You12:29 PM
sigma = sigma_n
sigma_n and sigma_n-1
that's shorthand universal cycles
Eulerian graphs
p = 12345678
sigma_n p = 23456781
sigma_n-1 p = 23456718
You12:30 PM
both of them start with
234567
which is one less symbol than the shorthand representation
You12:45 PM
spin-out binary arts
https://www.jaapsch.net/puzzles/spinout.htm

==> reviews/ESA23_reviews.txt <==
SUBMISSION: 372
TITLE: The Hardness of Gray code Problems, or, Finding Induced Grids, Hypercubes, and Permutohedron


----------------------- REVIEW 1 ---------------------
SUBMISSION: 372
TITLE: The Hardness of Gray code Problems, or, Finding Induced Grids, Hypercubes, and Permutohedron
AUTHORS: Arturo Merino, Namrata Namrata and Aaron Williams

----------- Overall evaluation -----------
The paper shows that grids appear as induced subgraphs of hypercubes and permutahedra. This implies that for those classes of graphs the problems of finding the Hamiltonian path of a given induced subgraph are NP-hard.
Using this result authors show for dozens of classes of combinatorial objects, that although a Gray codes iterating through the full set of such objects are known, finding such a Gray code for a given subset of objects is an NP-hard problem.

The general idea is quite nice though simple, and the reductions are neat, though not necessarily most efficient (see comments about Lemma 6).
The first two sections are well written, later however, the quality of writing gradually drops - authors try to fit in as many results as possible and achieve that by cutting the descriptions, and so the later problems are often not even properly defined - references to other papers are given instead. Such approach can make the paper very hard to read for readers not familiar with the less popular classes of combinatorial objects.

The paper also contains numerous errors (especially in example/figures), and although all of those are very small (basically typos) combined with the lack of proper descriptions for the problems near the end of paper they make those sections harder to read.

Although the paper presents many results all of them are quite weak, and generally are just copies of one another including proofs (which decreases the importance of presenting the additional results), thus I give a borderline recommendation.



Issues and comments:

Technical side (compatibility with the submission guidelines):
Authors decided to reveal their names prematurely for a double blind reviewing.
The paper is 1/3 page too long (title page (title and abstract) is not counted towards the limit, but the introduction part on its bottom is counted).

(In the version submitted after I started writing this review the names became hidden, but this also visually expanded the paper to 12.5 page. This change also affected my line references by 11.)

Figure 2 contains quite many errors for such a small figure (although (iii) and (iv) somewhat follow from (ii)):
(i) "The feasible solutions in (a) do not have a 1-Gray code" - well: 0001,0000,0010,1010,1000,1100,0100 (and 3 other 1-Gray codes).
(ii) part (b) of the figure consists of 3 parts - graph visual representation, distance table and caption, and no 2 match. In case of the graph visual representation the valid routes are [123,132,213,321], and in case of the table those are [123,132,231], both different from the set given in caption.
(iii) Only the routes from the caption have a swap Gray code (the other two sets do not).
(iv) The optimal solution given is invalid from the point of view of the graph visual representation.

Lemma 6:
reduction 1 - it is actually enough to have $H_n$ with $n=\Theta(\log r+\log c)$ (the construction simply uses a Cartesian product of two induced paths in smaller hypercubes, and the longest induced path in $H_n$ is known to have length $\Theta(2^n)$ - finding the optimal constant (exact length of the longest induced path) is still an open problem more widely known as "snake-in-the-box". Some of the constructions allow efficient mappings (unranking algorithms for the path)).
While the more efficient reduction is not needed to obtain the results mentioned in the paper (due to observation from section A.4) it basically answers the doubts discussed in section A.3, that is may make the framework more general (also for permutahedra since reduction 2 is implied by reductions 1 and 3).

reduction 2 - the permutahedron used is in fact $P_n$ and not $P_{2n}$. As long as $P_n$ is an induced subgraph of $P_{2n}$ and hence the statement remains true (just suboptimal) technically $P_{2n}$ does not contain vertices of $P_n$ (123...n is not a permutation of [1,2n]) (other place where this problem appears is Figure 4 - 00.000 is not a node of $H_6$ but of $H_5$, and 123.4567 is not a node of $P_8$ but of $P_7$).
As implied in section A.1, authors consider this few issues as errors as well (and not just as a notation abuse).


line 247 = Corollary 14 - the formulation here gets really exotic - basically the formulas are made so that the set of permutations after the restrictions must still contain all the peakless ones, but the complicated formulation (one has to make sure, that no pattern excludes any peakless permutation) makes this Corollary close to useless - it would be probably better to simply avoid it (due to the lack of explanation it is also not that easy to see that it is correct).


line 359 = Theorem 23 - it is very confusing that with two or three types of operations (first result has two, the second one has three) the formulation of the Theorem is basically the same as in case of Theorems 10 or 11 ("using operations a, operations b, and operations c"). In the former Theorems those operations were used separately, that is each listed operation type gives basically a separate result. Here all the two or three operations are allowed to be used as moves in a single Gray code (all are needed to obtain a Hamiltonian cycle for the full set of rectangulations), and this "unusual" property is not emphasised.



Minor issues and typos:

Title (and a few other places) - Shouldn't it be Permutahedra (Grids and Hypercubes are in plural)? Also "code" should be changed into "Code", and the comma after "or" should be removed.

line 41: "... and $0\le r\le r-1\in\}.$" - "... and $0\le y\le r-1\}$" ($r$ instead of $y$ and some random $\in$ symbol).

line 82: "[63],[56]" - "[63,56]" - this notation is correct, but inconsistent with the one used elsewhere.

Table 1: Non-crossing set partitions, Triangulations and Catalan squares are actually covered in section C and not 6.
Some references to figures end with a dot and some without it.

line 131: "the number of 1s encode ... while the number of 1s" - "the number of 1s in the first half encode ... while the number of 1s in the second half".

line 133: "leftmost and rightmost bits of value 0 or 1" - technically the leftmost and rightmost bits of value 1 are the first and the last bit, and this is not what is meant here.

line 237: "$p_{i+1}<p_i<p_{i+1}$" - "$p_{i-1}<p_i>p_{i+1}$" (i+1 instead of i-1 and a wrong inequality).

line 247: "$\tau_1,\tau_2,...,\tau_l$" - "$\tau_1,\tau_2,...,\tau_l$" (missing ",").

line 276: "$a_{2i}a_{2i-1}\in\{xx,x+1,x-1\}$" - very confusing and wrong - confusing due to the use of "," for two different purposes in a single statement $xx,x+1,x-1$ - first separates pairs, second separates elements in the second pair - wrong as $a_{2i-1}\ge a_{2i}$ so $x+1,x-1$ is not a valid pair - simply write $(a_{2i},a_{2i-1})\in\{(x,x),(x-1,x+1)\}$.

line 277: basically the same error + forgotten 2's - "$b_i=0$ when $a_{i+1}-a_i=2$ and $b_i=1$ when $a_{i+1}=a_i$" - "$b_i=0$ when $a_{2i-1}-a_{2i}=2$ and $b_i=1$ when $a_{2i-1}=a_{2i}$".
The same problem with 2i-1,2i replaced with i,i+1 appears also in lines 284 and 295.

line 283: "$a_1.a_2.\cdots a_{2n}$" - "$a_1.a_2.\cdots. a_{2n}$" - forgotten ".".

line 294: It should be indicated clearer that "(",")" signs in $(a_1 a_2 ... a_{2n})$ are letters of the word and not surrounding the element (like in a tuple).

line 306: "was by" - "was given by".

line 308: "binary trees" - those trees are not binary since the root has degree 2n.

line 311: "and there are n leaves" - technically the children of root that have no children are also leaves, so this statement is a little imprecise.

line 345: "define the perfect matching" - "define the perfect matching for $D_n$" - it is quite obvious, but it is better to be more precise.

line 367: "2i-th. diagonal square We" - "2i-th diagonal square. We" - the dot is inserted two words too early to properly finish the sentence.

line 592: "As mentioned in Section 1, a necklace is an equivalence class of strings under rotation" - well it was not mentioned there. In the main body of the paper necklaces are only mentioned in Table 1, where no definition is given.

line 606: "are all strongly NP-complete" - I am not sure what "strongly" should mean here, and it was not brought up in the proof. If it is about the numbers in the words, then for binary strongly NP-hard would not mean anything stronger than just NP-hard. Or is it about the numbers encoded in binary in a standard way (in which case strongly NP-hard is indeed technically stronger than just NP-hard, but this would also work with most other constructions in the paper)?

Figure 14: Subfigures (a) and (b) illustrate the construction without a 1 after the first run of 0's ($0^n b_1b_2b_3 1$ instead of $0^n 1 b_1b_2b_3 1$ and $0^n b_1b_2b_3 11$ instead of $0^n 1 b_1b_2b_3 11$). This construction would also fit the result, but figures should be consistent with the Theorems proof and captions.
In subfigure (c) elements 100,010,001 all depict element 000.

line 645: "Few Gray code results" - probably what was meant was "A few Gray code results".

Figure 15(b): "convex n+5-gon" - "convex 2n+2-gon".

line 660: "$s_2 i$" - "$s_{2i}$".

Figure 16: permutation 2314 appears twice and 2431 does not appear at all - permutation 2341 should be 2431, and permutation 2314 in 4-th row should be 2341.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 372
TITLE: The Hardness of Gray code Problems, or, Finding Induced Grids, Hypercubes, and Permutohedron
AUTHORS: Arturo Merino, Namrata Namrata and Aaron Williams

----------- Overall evaluation -----------
This paper is about the generalization of the well-known NP-Hardness result in finding a Hamiltonian path in induced subgraph of a grid (2d).

The observation is that the Hypercube and the Permutation graph (called also Permutohedron) both contain a polynomial grid as induced subgraph. Therefore the Hamiltonian Path Problem is NP-Hard for induced subgraphs of Hypercube or of the Permutation graph. This is extended to many (more than 15) graph families (say flip graphs) that naturally occur in combinatorics and that are defined from combinatorial objects (say planar triangulations) with some operations applied on them that are adjacency rules (like flip-operations), defining mostly Cayley graphs. This is mechanically obtained by showing that such graph families contain a polynomial size grid (or hypercube or permutation graph).

The motivation of the papers is the design of Gray codes that allow enumerating of all graphs of a set with small delay (say with constant changes as defined by the adjacency operation). Performing an Hamiltonian path in this context makes sense as induced subgraphs can be understood as a visit of all objects under constraints (not above a certain limit/capacity for TSP or Knapsack). However, for several cases, like hypercube, generating all binary words costs 2 bit changes in average. So computing a Hamiltonian path is less clear, at least in this example.

Some specific comments:

- For each Theorem proof, I would repeat from which graph is the reduction, since as it is written down proofs are not self-contains.

- Notations are some confusing, say in Theorem 10: statement uses S_n for swap, the the subset of vertices of H_n is denoted S_n as well (the font change is not sufficient in that case).

- Change notations to denote graph families in Definition 7. It is too hard/confuse to read/decode otherwise.

- Define what is a cubital graph.

- I'm not sure to correctly understand what is a loopless algorithm. Please clarify.

- Line 41, definition of P_rxc has typos. I would say also that G_rxc is the r-by-c rectangular grid graph ** induced by ** the point set P_rxc ...



----------------------- REVIEW 3 ---------------------
SUBMISSION: 372
TITLE: The Hardness of Gray code Problems, or, Finding Induced Grids, Hypercubes, and Permutohedron
AUTHORS: Arturo Merino, Namrata Namrata and Aaron Williams

----------- Overall evaluation -----------
This paper explores the complexity of finding Hamiltonian paths in induced subgraphs of various graph families. A well-known  example of this is the NP-completeness of grid graphs. Specifically, given an induced subgraph of a grid, it is NP-complete to determine if the subgraph has a Hamiltonian path. This result has been widely utilized to demonstrate the NP-hardness of numerous other problems, including the popular puzzle game Hashiwokakero. The authors extend this to several other natural families of graphs. The motivation of the authors behind this is understanding the computational complexity of determining if “Gray codes” exist for subsets of combinatorial objects under simple operations. That is, given a set of objects (such as trees), the question is whether these objects can be ordered in such a way that successive objects differ by a constant amount (for example successive trees should differ in just one leaf).

Overall, this is a well-organized and well-written paper. However, while the studied problem is interesting, the paper's technical contributions appear to be limited compared to typical ESA papers. So I am leaning towards rejecting the paper, but accepting it is not bad depending on the competition.

==> reviews/ESA23_todo.txt <==
----------------------- REVIEW 1 ---------------------
Lemma 6:
reduction 1 - it is actually enough to have $H_n$ with $n=\Theta(\log r+\log c)$ (the construction simply uses a Cartesian product of two induced paths in smaller hypercubes, and the longest induced path in $H_n$ is known to have length $\Theta(2^n)$ - finding the optimal constant (exact length of the longest induced path) is still an open problem more widely known as "snake-in-the-box". 

Namrata : We were already aware of this no? Do we need to do anything else? May be adding a small remark would do?

Some of the constructions allow efficient mappings (unranking algorithms for the path)).
While the more efficient reduction is not needed to obtain the results mentioned in the paper (due to observation from section A.4) it basically answers the doubts discussed in section A.3, that is may make the framework more general (also for permutahedra since reduction 2 is implied by reductions 1 and 3).


reduction 2 - the permutahedron used is in fact $P_n$ and not $P_{2n}$. As long as $P_n$ is an induced subgraph of $P_{2n}$ and hence the statement remains true (just suboptimal) technically $P_{2n}$ does not contain vertices of $P_n$ (123...n is not a permutation of [1,2n]) (other place where this problem appears is Figure 4 - 00.000 is not a node of $H_6$ but of $H_5$, and 123.4567 is not a node of $P_8$ but of $P_7$).
As implied in section A.1, authors consider this few issues as errors as well (and not just as a notation abuse).

Aaron: Yes, these are small errors.  I will fix them.




Minor issues and typos:

Figure 14: Subfigures (a) and (b) illustrate the construction without a 1 after the first run of 0's ($0^n b_1b_2b_3 1$ instead of $0^n 1 b_1b_2b_3 1$ and $0^n b_1b_2b_3 11$ instead of $0^n 1 b_1b_2b_3 11$). This construction would also fit the result, but figures should be consistent with the Theorems proof and captions.

----------------------- REVIEW 2 ---------------------
However, for several cases, like hypercube, generating all binary words costs 2 bit changes in average. So computing a Hamiltonian path is less clear, at least in this example.

Aaron: Should we address the above comment?  The "2 bit changes" is true when generating all strings in lexicographic order, but there is no guarantee of this "average" for arbitrary subsets.  So the comment isn't accurate, but there is something of value within it.




